How Robust are the Inferred Density and Metallicity of the Circumgalactic Medium?

Quantitative estimates of the basic properties of the circumgalactic medium(CGM), such as its density and metallicity, depend on the spectrum of incident UV background radiation. Models of UV background are known to have large variations, mainly because they are synthesized using poorly constrained parameters, which introduce uncertainty in the inferred properties of the CGM. Here, we quantify this uncertainty using a large set of new UV background models with physically motivated toy models of metal-enriched CGM. We find that, the inferred density and metallicity of low-density ($10^{-5}$ cm$^{-3}$) gas is uncertain by factors of 6.3 and 3.2, whereas high density ($10^{-3}$ cm$^{-3}$) gas by factors of 4 and 1.6, respectively. The variation in the shape of the UV background models is entirely responsible for such a variation in the metallicity while variation in the density arises from both normalization and shape of the UV background. Moreover, we find a harder (softer) UV background infers higher (lower) density and metallicity. We also study warm-hot gas at $T= 10^{5.5}$ K and find that metallicity is robustly estimated but the inferred density is uncertain by a factor of 3 to 5.4 for low to high-density gas. Such large uncertainties in density and metallicity may severely limit the studies of the CGM and demand better observational constraints on the input parameters used in synthesizing UV background.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
